Trustless Audits without Revealing Data or Models

There is an increasing conflict between business incentives to hide models and data as trade secrets, and the societal need for algorithmic transparency. For example, a rightsholder wishing to know whether their copyrighted works have been used during training must convince the model provider to allow a third party to audit the model and data. Finding a mutually agreeable third party is difficult, and the associated costs often make this approach impractical. In this work, we show that it is possible to simultaneously allow model providers to keep their model weights (but not architecture) and data secret while allowing other parties to trustlessly audit model and data properties. We do this by designing a protocol called ZkAudit in which model providers publish cryptographic commitments of datasets and model weights, alongside a zero-knowledge proof (ZKP) certifying that published commitments are derived from training the model. Model providers can then respond to audit requests by privately computing any function F of the dataset (or model) and releasing the output of F alongside another ZKP certifying the correct execution of F. To enable ZkAudit, we develop new methods of computing ZKPs for SGD on modern neural nets for simple recommender systems and image classification models capable of high accuracies on ImageNet. Empirically, we show it is possible to provide trustless audits of DNNs, including copyright, censorship, and counterfactual audits with little to no loss in accuracy.

==> figures/data/baselines/cars-all.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"vocal-sweep-19","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T08:13:46.000Z","1335","t5y7p4wl","8","cars","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.80039796045268"
"legendary-sweep-13","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T07:57:54.000Z","1345","t5y7p4wl","8","cars","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.7760228827260292"
"olive-sweep-4","xso96igs","finished","-","daniel-d-kang","","2022-10-05T07:34:59.000Z","1262","t5y7p4wl","8","cars","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.7630891680139286"
"decent-sweep-45","xso96igs","finished","-","daniel-d-kang","","2022-10-05T09:21:22.000Z","1005","t5y7p4wl","16","cars","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.7596070140529785"
"chocolate-sweep-39","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:04:42.000Z","1067","t5y7p4wl","16","cars","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.7480412883969656"
"silvery-sweep-30","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T08:45:03.000Z","1058","t5y7p4wl","16","cars","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.7414500683994528"
"legendary-sweep-12","xso96igs","finished","-","daniel-d-kang","","2022-10-05T07:56:04.000Z","639","t5y7p4wl","8","cars","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.7291381668946648"
"clean-sweep-5","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T07:30:34.000Z","667","t5y7p4wl","8","cars","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.7240392985947022"
"ethereal-sweep-18","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:10:20.000Z","654","t5y7p4wl","8","cars","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.7144633752020892"
"glowing-sweep-38","xso96igs","finished","-","daniel-d-kang","","2022-10-05T09:04:09.000Z","509","t5y7p4wl","16","cars","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.7135928367118518"
"royal-sweep-33","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T08:53:43.000Z","1044","t5y7p4wl","16","cars","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.7127222982216143"
"peach-sweep-63","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:59:51.000Z","982","t5y7p4wl","32","cars","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.7109812212411392"
"vocal-sweep-54","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T09:41:33.000Z","967","t5y7p4wl","32","cars","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.7096132321850516"
"crimson-sweep-29","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:44:56.000Z","503","t5y7p4wl","16","cars","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.6966795174729511"
"amber-sweep-69","xso96igs","finished","-","daniel-d-kang","","2022-10-05T10:13:34.000Z","937","t5y7p4wl","32","cars","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.6838701654023132"
"frosty-sweep-57","xso96igs","finished","-","daniel-d-kang","","2022-10-05T09:47:59.000Z","941","t5y7p4wl","32","cars","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.665588857107325"
"apricot-sweep-62","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T09:59:43.000Z","524","t5y7p4wl","32","cars","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6562616589976371"
"denim-sweep-10","di7frxff","finished","-","daniel-d-kang","","2022-10-05T07:46:35.000Z","1277","t5y7p4wl","8","cars","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.6555154831488621"
"bright-sweep-53","xso96igs","finished","-","daniel-d-kang","","2022-10-05T09:39:59.000Z","477","t5y7p4wl","32","cars","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.6510384280562119"
"vibrant-sweep-51","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:33:28.000Z","975","t5y7p4wl","32","cars","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.6509140654147494"
"sparkling-sweep-44","di7frxff","finished","-","daniel-d-kang","","2022-10-05T09:20:15.000Z","515","t5y7p4wl","16","cars","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6501678895659744"
"devout-sweep-32","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:53:21.000Z","501","t5y7p4wl","16","cars","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6463126476806368"
"grateful-sweep-56","di7frxff","finished","-","daniel-d-kang","","2022-10-05T09:47:23.000Z","481","t5y7p4wl","32","cars","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6298967790075861"
"ancient-sweep-50","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T09:33:10.000Z","500","t5y7p4wl","32","cars","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6246735480661609"
"glad-sweep-36","di7frxff","finished","-","daniel-d-kang","","2022-10-05T09:01:47.000Z","989","t5y7p4wl","16","cars","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.6078845914687228"
"deep-sweep-16","xso96igs","finished","-","daniel-d-kang","","2022-10-05T08:06:47.000Z","1274","t5y7p4wl","8","cars","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.5932097997761473"
"olive-sweep-9","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T07:44:12.000Z","666","t5y7p4wl","8","cars","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.5840069643079219"
"sparkling-sweep-60","di7frxff","finished","-","daniel-d-kang","","2022-10-05T09:55:25.000Z","944","t5y7p4wl","32","cars","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.5428429299838329"
"super-sweep-35","xso96igs","finished","-","daniel-d-kang","","2022-10-05T08:55:43.000Z","501","t5y7p4wl","16","cars","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.5383658748911827"
"deep-sweep-68","di7frxff","finished","-","daniel-d-kang","","2022-10-05T10:13:01.000Z","481","t5y7p4wl","32","cars","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.4758114662355428"
"brisk-sweep-11","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T07:55:21.000Z","152","t5y7p4wl","8","cars","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.4736973013306803"
"cosmic-sweep-25","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:32:01.000Z","138","t5y7p4wl","8","cars","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.4718318617087427"
"still-sweep-42","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T09:13:12.000Z","1075","t5y7p4wl","16","cars","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.465986817560005"
"fine-sweep-59","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:51:41.000Z","485","t5y7p4wl","32","cars","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.4610123119015048"
"proud-sweep-49","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T09:31:13.000Z","116","t5y7p4wl","32","cars","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.4304191021017286"
"true-sweep-15","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T08:02:37.000Z","667","t5y7p4wl","8","cars","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.43029473946026614"
"stellar-sweep-37","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:02:43.000Z","117","t5y7p4wl","16","cars","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.4235791568212909"
"feasible-sweep-31","xso96igs","finished","-","daniel-d-kang","","2022-10-05T08:51:47.000Z","119","t5y7p4wl","16","cars","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.4192264643701033"
"wobbly-sweep-28","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:42:59.000Z","113","t5y7p4wl","16","cars","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.4189777390871782"
"divine-sweep-55","di7frxff","finished","-","daniel-d-kang","","2022-10-05T09:45:36.000Z","106","t5y7p4wl","32","cars","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.4084069145628653"
"logical-sweep-66","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T10:08:30.000Z","954","t5y7p4wl","32","cars","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.3403805496828753"
"fluent-sweep-22","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T08:22:52.000Z","1326","t5y7p4wl","8","cars","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.32657629648053726"
"ruby-sweep-8","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T07:41:44.000Z","144","t5y7p4wl","8","cars","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.3254570327073747"
"firm-sweep-41","xso96igs","finished","-","daniel-d-kang","","2022-10-05T09:12:44.000Z","512","t5y7p4wl","16","cars","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.31351821912697425"
"young-sweep-61","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T09:57:45.000Z","113","t5y7p4wl","32","cars","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.30879243875139906"
"fluent-sweep-52","xso96igs","finished","-","daniel-d-kang","","2022-10-05T09:38:12.000Z","106","t5y7p4wl","32","cars","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.30792190026116156"
"charmed-sweep-34","xso96igs","finished","-","daniel-d-kang","","2022-10-05T08:53:50.000Z","112","t5y7p4wl","16","cars","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.26302698669319735"
"tough-sweep-17","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:07:57.000Z","141","t5y7p4wl","8","cars","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.2114164904862579"
"soft-sweep-65","xso96igs","finished","-","daniel-d-kang","","2022-10-05T10:05:34.000Z","479","t5y7p4wl","32","cars","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.20432781992289517"
"fast-sweep-48","di7frxff","finished","-","daniel-d-kang","","2022-10-05T09:28:55.000Z","996","t5y7p4wl","16","cars","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.2024623803009576"
"major-sweep-58","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:49:48.000Z","111","t5y7p4wl","32","cars","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.18268872030841937"
"true-sweep-21","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:21:18.000Z","640","t5y7p4wl","8","cars","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.17261534634995648"
"snowy-sweep-43","di7frxff","finished","-","daniel-d-kang","","2022-10-05T09:18:17.000Z","113","t5y7p4wl","16","cars","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.15806491729884342"
"avid-sweep-14","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T08:00:09.000Z","146","t5y7p4wl","8","cars","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.12697425693321726"
"dark-sweep-72","di7frxff","finished","-","daniel-d-kang","","2022-10-05T10:21:05.000Z","910","t5y7p4wl","32","cars","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.1091903992040791"
"silver-sweep-67","di7frxff","finished","-","daniel-d-kang","","2022-10-05T10:11:13.000Z","106","t5y7p4wl","32","cars","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.09177962939932845"
"wobbly-sweep-47","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:24:32.000Z","533","t5y7p4wl","16","cars","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.08854620072130331"
"swept-sweep-40","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T09:11:09.000Z","118","t5y7p4wl","16","cars","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.08394478298719064"
"divine-sweep-71","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T10:18:15.000Z","472","t5y7p4wl","32","cars","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.04700907847282676"
"fresh-sweep-64","xso96igs","finished","-","daniel-d-kang","","2022-10-05T10:03:42.000Z","107","t5y7p4wl","32","cars","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.03793060564606392"
"dark-sweep-20","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T08:20:23.000Z","147","t5y7p4wl","8","cars","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.02624051734858848"
"stilted-sweep-5","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T07:35:41.000Z","145","t5y7p4wl","8","cars","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.023131451312025868"
"unique-sweep-27","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T08:36:04.000Z","1055","t5y7p4wl","16","cars","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.02027111055838826"
"playful-sweep-6","di7frxff","finished","-","daniel-d-kang","","2022-10-05T07:35:50.000Z","639","t5y7p4wl","8","cars","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.014177341126725532"
"likely-sweep-23","xso96igs","finished","-","daniel-d-kang","","2022-10-05T08:28:07.000Z","114","t5y7p4wl","16","cars","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.013431165277950505"
"stellar-sweep-46","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T09:22:34.000Z","114","t5y7p4wl","16","cars","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.01305807735356299"
"zany-sweep-26","di7frxff","finished","-","daniel-d-kang","","2022-10-05T08:34:24.000Z","513","t5y7p4wl","16","cars","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.012684989429175475"
"fancy-sweep-7","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T07:38:09.000Z","1318","t5y7p4wl","8","cars","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.01119263773162542"
"worldly-sweep-70","i9jjhbxe","finished","-","daniel-d-kang","","2022-10-05T10:16:16.000Z","115","t5y7p4wl","32","cars","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.009700286034075365"
"hearty-sweep-24","xso96igs","finished","-","daniel-d-kang","","2022-10-05T08:30:04.000Z","1298","t5y7p4wl","8","cars","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.007959209053600298"
"morning-sweep-2","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T07:24:43.000Z","653","t5y7p4wl","8","cars","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.007834846412137794"
"fine-sweep-1","4yuj23ni","finished","-","daniel-d-kang","","2022-10-05T07:22:15.000Z","143","t5y7p4wl","8","cars","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.004974505658500186"

==> figures/data/baselines/cars-fc-conv.csv <==
"Name","Agent","State","Notes","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"curious-sweep-6","wdvbxo38","finished","-","","2022-10-05T17:32:07.000Z","1272","foowpiog","8","cars","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.5193383907474195"
"vivid-sweep-30","wdvbxo38","finished","-","","2022-10-05T18:38:11.000Z","988","foowpiog","16","cars","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.5185922148986445"
"wild-sweep-15","w3kw7e4r","finished","-","","2022-10-05T17:58:40.000Z","1260","foowpiog","8","cars","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.5120009949011317"
"wandering-sweep-39","w3kw7e4r","finished","-","","2022-10-05T18:59:54.000Z","1007","foowpiog","16","cars","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.5026737967914439"
"polished-sweep-27","w3kw7e4r","finished","-","","2022-10-05T18:32:44.000Z","998","foowpiog","16","cars","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.494092774530531"
"misunderstood-sweep-51","w3kw7e4r","finished","-","","2022-10-05T19:27:13.000Z","949","foowpiog","32","cars","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4902375326451934"
"wise-sweep-5","kjmn2kd2","finished","-","","2022-10-05T17:29:45.000Z","635","foowpiog","8","cars","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.4838950379306056"
"hardy-sweep-14","wdvbxo38","finished","-","","2022-10-05T17:55:43.000Z","644","foowpiog","8","cars","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4779256311404054"
"hopeful-sweep-63","w3kw7e4r","finished","-","","2022-10-05T19:53:10.000Z","948","foowpiog","32","cars","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4765576420843179"
"visionary-sweep-54","pzsuxsqq","finished","-","","2022-10-05T19:33:05.000Z","939","foowpiog","32","cars","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.47556274095261786"
"robust-sweep-50","pzsuxsqq","finished","-","","2022-10-05T19:25:05.000Z","478","foowpiog","32","cars","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4750652903867678"
"radiant-sweep-21","kjmn2kd2","finished","-","","2022-10-05T18:14:23.000Z","1276","foowpiog","8","cars","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4719562243502052"
"fresh-sweep-33","pzsuxsqq","finished","-","","2022-10-05T18:47:44.000Z","997","foowpiog","16","cars","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4694689715209551"
"whole-sweep-26","wdvbxo38","finished","-","","2022-10-05T18:29:46.000Z","501","foowpiog","16","cars","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.46511627906976744"
"upbeat-sweep-57","wdvbxo38","finished","-","","2022-10-05T19:39:58.000Z","941","foowpiog","32","cars","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4637482900136799"
"divine-sweep-36","kjmn2kd2","finished","-","","2022-10-05T18:54:36.000Z","986","foowpiog","16","cars","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.4626290262405173"
"likely-sweep-38","wdvbxo38","finished","-","","2022-10-05T18:56:40.000Z","508","foowpiog","16","cars","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4611366745429673"
"rich-sweep-29","kjmn2kd2","finished","-","","2022-10-05T18:37:42.000Z","504","foowpiog","16","cars","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.4576545205820172"
"spring-sweep-12","pzsuxsqq","finished","-","","2022-10-05T17:50:31.000Z","1251","foowpiog","8","cars","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.45740579529909214"
"mild-sweep-9","kjmn2kd2","finished","-","","2022-10-05T17:40:25.000Z","1249","foowpiog","8","cars","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.454669817186917"
"fallen-sweep-3","pzsuxsqq","finished","-","","2022-10-05T17:29:42.000Z","1244","foowpiog","8","cars","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4428553662479791"
"lilac-sweep-60","kjmn2kd2","finished","-","","2022-10-05T19:47:49.000Z","937","foowpiog","32","cars","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.4424822783235916"
"true-sweep-56","kjmn2kd2","finished","-","","2022-10-05T19:39:52.000Z","476","foowpiog","32","cars","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.439870662852879"
"daily-sweep-32","kjmn2kd2","finished","-","","2022-10-05T18:46:09.000Z","504","foowpiog","16","cars","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4376321353065539"
"visionary-sweep-2","w3kw7e4r","finished","-","","2022-10-05T17:21:36.000Z","635","foowpiog","8","cars","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4340256187041413"
"lyric-sweep-53","wdvbxo38","finished","-","","2022-10-05T19:31:59.000Z","477","foowpiog","32","cars","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.42805621191394105"
"dainty-sweep-45","wdvbxo38","finished","-","","2022-10-05T19:13:36.000Z","993","foowpiog","16","cars","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4256933217261535"
"honest-sweep-35","w3kw7e4r","finished","-","","2022-10-05T18:51:23.000Z","510","foowpiog","16","cars","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.42469842059445345"
"classic-sweep-8","w3kw7e4r","finished","-","","2022-10-05T17:34:38.000Z","649","foowpiog","8","cars","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4239522447456784"
"legendary-sweep-62","pzsuxsqq","finished","-","","2022-10-05T19:50:42.000Z","476","foowpiog","32","cars","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4230817062554409"
"polished-sweep-11","w3kw7e4r","finished","-","","2022-10-05T17:47:51.000Z","646","foowpiog","8","cars","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.4182315632384032"
"lemon-sweep-59","w3kw7e4r","finished","-","","2022-10-05T19:45:05.000Z","483","foowpiog","32","cars","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3909961447581146"
"effortless-sweep-20","pzsuxsqq","finished","-","","2022-10-05T18:13:59.000Z","639","foowpiog","8","cars","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.373585374953364"
"polar-sweep-18","wdvbxo38","finished","-","","2022-10-05T18:06:32.000Z","1264","foowpiog","8","cars","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.373585374953364"
"swept-sweep-49","pzsuxsqq","finished","-","","2022-10-05T19:23:13.000Z","107","foowpiog","32","cars","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.3727148364631265"
"electric-sweep-69","wdvbxo38","finished","-","","2022-10-05T20:05:37.000Z","932","foowpiog","32","cars","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.3545578908096008"
"golden-sweep-25","wdvbxo38","finished","-","","2022-10-05T18:27:38.000Z","123","foowpiog","16","cars","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.3418729013804253"
"fragrant-sweep-44","kjmn2kd2","finished","-","","2022-10-05T19:13:00.000Z","500","foowpiog","16","cars","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.32682502176346223"
"resilient-sweep-42","pzsuxsqq","finished","-","","2022-10-05T19:06:32.000Z","996","foowpiog","16","cars","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.32620320855614976"
"rich-sweep-13","wdvbxo38","finished","-","","2022-10-05T17:53:20.000Z","138","foowpiog","8","cars","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.30804626290262405"
"smart-sweep-4","wdvbxo38","finished","-","","2022-10-05T17:29:44.000Z","140","foowpiog","8","cars","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.2983459768685487"
"skilled-sweep-37","wdvbxo38","finished","-","","2022-10-05T18:54:43.000Z","113","foowpiog","16","cars","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.29735107573684866"
"revived-sweep-55","kjmn2kd2","finished","-","","2022-10-05T19:38:00.000Z","109","foowpiog","32","cars","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.29150603158811095"
"pretty-sweep-31","pzsuxsqq","finished","-","","2022-10-05T18:45:47.000Z","112","foowpiog","16","cars","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.2912573063051859"
"autumn-sweep-17","kjmn2kd2","finished","-","","2022-10-05T18:03:40.000Z","642","foowpiog","8","cars","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.2895162293247109"
"atomic-sweep-7","w3kw7e4r","finished","-","","2022-10-05T17:32:15.000Z","137","foowpiog","8","cars","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.28827260291008583"
"vocal-sweep-28","kjmn2kd2","finished","-","","2022-10-05T18:35:44.000Z","113","foowpiog","16","cars","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.28603407536376074"
"curious-sweep-1","w3kw7e4r","finished","-","","2022-10-05T17:19:13.000Z","141","foowpiog","8","cars","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.2819301081954981"
"misunderstood-sweep-66","pzsuxsqq","finished","-","","2022-10-05T19:58:41.000Z","940","foowpiog","32","cars","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.2641462504663599"
"laced-sweep-10","w3kw7e4r","finished","-","","2022-10-05T17:45:28.000Z","141","foowpiog","8","cars","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.2641462504663599"
"crisp-sweep-68","kjmn2kd2","finished","-","","2022-10-05T20:05:17.000Z","475","foowpiog","32","cars","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.25743066782738466"
"scarlet-sweep-41","wdvbxo38","finished","-","","2022-10-05T19:05:11.000Z","504","foowpiog","16","cars","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.2476060191518468"
"glamorous-sweep-34","w3kw7e4r","finished","-","","2022-10-05T18:49:24.000Z","113","foowpiog","16","cars","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.24375077726650915"
"worldly-sweep-61","pzsuxsqq","finished","-","","2022-10-05T19:48:49.000Z","108","foowpiog","32","cars","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.239771172739709"
"light-sweep-52","wdvbxo38","finished","-","","2022-10-05T19:30:12.000Z","106","foowpiog","32","cars","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.23317995274219624"
"fallen-sweep-24","pzsuxsqq","finished","-","","2022-10-05T18:24:43.000Z","1263","foowpiog","8","cars","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.20383036935704515"
"lunar-sweep-65","wdvbxo38","finished","-","","2022-10-05T19:57:35.000Z","479","foowpiog","32","cars","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.18492724785474443"
"wild-sweep-58","w3kw7e4r","finished","-","","2022-10-05T19:43:07.000Z","114","foowpiog","32","cars","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.16950628031339385"
"zany-sweep-48","kjmn2kd2","finished","-","","2022-10-05T19:21:26.000Z","990","foowpiog","16","cars","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.1491108071135431"
"warm-sweep-19","pzsuxsqq","finished","-","","2022-10-05T18:11:30.000Z","144","foowpiog","8","cars","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.1387887078721552"
"misty-sweep-16","kjmn2kd2","finished","-","","2022-10-05T18:01:16.000Z","141","foowpiog","8","cars","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.12436264146250468"
"sunny-sweep-23","w3kw7e4r","finished","-","","2022-10-05T18:22:05.000Z","637","foowpiog","8","cars","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.11802014674791692"
"fragrant-sweep-43","kjmn2kd2","finished","-","","2022-10-05T19:11:08.000Z","111","foowpiog","16","cars","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.1116776520333292"
"mild-sweep-72","kjmn2kd2","finished","-","","2022-10-05T20:13:17.000Z","905","foowpiog","32","cars","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.09028727770177838"
"worldly-sweep-67","kjmn2kd2","finished","-","","2022-10-05T20:03:29.000Z","106","foowpiog","32","cars","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.07934336525307797"
"atomic-sweep-47","w3kw7e4r","finished","-","","2022-10-05T19:18:43.000Z","505","foowpiog","16","cars","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.07921900261161548"
"devoted-sweep-40","pzsuxsqq","finished","-","","2022-10-05T19:04:24.000Z","122","foowpiog","16","cars","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.07598557393359034"
"mild-sweep-71","w3kw7e4r","finished","-","","2022-10-05T20:10:52.000Z","478","foowpiog","32","cars","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.040169133192389"
"peachy-sweep-64","wdvbxo38","finished","-","","2022-10-05T19:55:43.000Z","107","foowpiog","32","cars","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.03830369357045144"
"polished-sweep-22","w3kw7e4r","finished","-","","2022-10-05T18:19:41.000Z","142","foowpiog","8","cars","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.020146747916925757"
"driven-sweep-46","w3kw7e4r","finished","-","","2022-10-05T19:16:45.000Z","112","foowpiog","16","cars","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.013804253202338017"
"worthy-sweep-70","w3kw7e4r","finished","-","","2022-10-05T20:08:59.000Z","111","foowpiog","32","cars","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.01119263773162542"

==> figures/data/baselines/dermnet-all.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"polished-sweep-45","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T22:49:39.000Z","944","dqpnrnjv","16","dermnet","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.5784607696151924"
"worthy-sweep-63","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T23:26:49.000Z","876","dqpnrnjv","32","dermnet","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.567216391804098"
"upbeat-sweep-39","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:36:50.000Z","948","dqpnrnjv","16","dermnet","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.5624687656171914"
"crimson-sweep-30","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T22:14:42.000Z","935","dqpnrnjv","16","dermnet","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.5524737631184408"
"helpful-sweep-69","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T23:39:08.000Z","847","dqpnrnjv","32","dermnet","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.5482258870564718"
"vocal-sweep-54","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T23:07:10.000Z","895","dqpnrnjv","32","dermnet","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.5442278860569715"
"sunny-sweep-21","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T21:48:46.000Z","1554","dqpnrnjv","8","dermnet","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.5129935032483758"
"super-sweep-62","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T23:24:00.000Z","478","dqpnrnjv","32","dermnet","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.512743628185907"
"stellar-sweep-38","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:33:33.000Z","489","dqpnrnjv","16","dermnet","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.5047476261869065"
"rich-sweep-15","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T21:30:32.000Z","1541","dqpnrnjv","8","dermnet","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.4985007496251874"
"wandering-sweep-44","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T22:48:24.000Z","491","dqpnrnjv","16","dermnet","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.4962518740629685"
"zesty-sweep-29","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:13:28.000Z","483","dqpnrnjv","16","dermnet","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.49375312343828087"
"eager-sweep-6","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T20:56:44.000Z","1444","dqpnrnjv","8","dermnet","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.48750624687656174"
"fragrant-sweep-57","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T23:14:10.000Z","941","dqpnrnjv","32","dermnet","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.48500749625187406"
"smooth-sweep-68","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T23:39:05.000Z","446","dqpnrnjv","32","dermnet","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.48500749625187406"
"fancy-sweep-53","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T23:06:33.000Z","446","dqpnrnjv","32","dermnet","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.4835082458770615"
"happy-sweep-12","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T21:20:12.000Z","1540","dqpnrnjv","8","dermnet","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.46276861569215394"
"toasty-sweep-36","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T22:30:23.000Z","963","dqpnrnjv","16","dermnet","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.46101949025487254"
"rich-sweep-60","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T23:22:02.000Z","921","dqpnrnjv","32","dermnet","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.4535232383808096"
"pretty-sweep-18","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T21:36:28.000Z","1506","dqpnrnjv","8","dermnet","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.4527736131934033"
"vivid-sweep-14","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T21:23:40.000Z","762","dqpnrnjv","8","dermnet","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.4502748625687156"
"zesty-sweep-20","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T21:46:24.000Z","770","dqpnrnjv","8","dermnet","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.4472763618190905"
"glorious-sweep-42","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:41:48.000Z","934","dqpnrnjv","16","dermnet","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.4392803598200899"
"atomic-sweep-66","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T23:32:00.000Z","855","dqpnrnjv","32","dermnet","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.42203898050974514"
"toasty-sweep-59","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T23:18:55.000Z","468","dqpnrnjv","32","dermnet","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.4187906046976512"
"eternal-sweep-35","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:28:50.000Z","474","dqpnrnjv","16","dermnet","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.41504247876061967"
"dashing-sweep-24","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T21:59:19.000Z","1478","dqpnrnjv","8","dermnet","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.41329335332333833"
"brisk-sweep-17","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T21:33:52.000Z","747","dqpnrnjv","8","dermnet","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.4100449775112443"
"dutiful-sweep-5","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T20:53:56.000Z","738","dqpnrnjv","8","dermnet","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.4095452273863068"
"classic-sweep-48","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T22:56:39.000Z","945","dqpnrnjv","16","dermnet","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.4065467266366817"
"neat-sweep-11","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T21:17:22.000Z","784","dqpnrnjv","8","dermnet","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.404047976011994"
"soft-sweep-41","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T22:41:40.000Z","477","dqpnrnjv","16","dermnet","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.4000499750124938"
"pious-sweep-37","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:31:46.000Z","105","dqpnrnjv","16","dermnet","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.3938030984507746"
"leafy-sweep-61","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T23:22:08.000Z","108","dqpnrnjv","32","dermnet","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.3928035982008995"
"copper-sweep-56","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T23:14:03.000Z","474","dqpnrnjv","32","dermnet","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.39080459770114945"
"copper-sweep-65","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T23:31:41.000Z","439","dqpnrnjv","32","dermnet","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.38555722138930537"
"dashing-sweep-43","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T22:46:32.000Z","110","dqpnrnjv","16","dermnet","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.3833083458270865"
"desert-sweep-72","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T23:46:20.000Z","803","dqpnrnjv","32","dermnet","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.37631184407796103"
"sparkling-sweep-23","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T21:59:06.000Z","744","dqpnrnjv","8","dermnet","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.3713143428285857"
"valiant-sweep-52","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T23:05:28.000Z","98","dqpnrnjv","32","dermnet","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.3698150924537731"
"fragrant-sweep-19","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T21:45:55.000Z","166","dqpnrnjv","8","dermnet","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.3635682158920539"
"azure-sweep-67","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T23:37:25.000Z","99","dqpnrnjv","32","dermnet","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.3618190904547726"
"rosy-sweep-28","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:11:36.000Z","107","dqpnrnjv","16","dermnet","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.3608195902048976"
"polished-sweep-47","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:54:36.000Z","475","dqpnrnjv","16","dermnet","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.3600699650174913"
"elated-sweep-58","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T23:17:02.000Z","108","dqpnrnjv","32","dermnet","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.35332333833083457"
"polished-sweep-71","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T23:43:19.000Z","429","dqpnrnjv","32","dermnet","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.3370814592703648"
"dry-sweep-40","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T22:39:47.000Z","107","dqpnrnjv","16","dermnet","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.3350824587706147"
"efficient-sweep-16","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T21:31:09.000Z","160","dqpnrnjv","8","dermnet","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.3340829585207396"
"avid-sweep-34","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:26:53.000Z","116","dqpnrnjv","16","dermnet","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.33383308345827084"
"lemon-sweep-13","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T21:20:52.000Z","165","dqpnrnjv","8","dermnet","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.3333333333333333"
"clean-sweep-4","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T20:53:55.000Z","163","dqpnrnjv","8","dermnet","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.3258370814592704"
"apricot-sweep-10","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T21:14:34.000Z","165","dqpnrnjv","8","dermnet","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.32083958020989506"
"pleasant-sweep-55","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T23:12:28.000Z","99","dqpnrnjv","32","dermnet","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.3175912043978011"
"sage-sweep-64","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T23:29:53.000Z","106","dqpnrnjv","32","dermnet","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.3168415792103948"
"fast-sweep-33","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T22:23:59.000Z","944","dqpnrnjv","16","dermnet","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.31509245377311346"
"serene-sweep-22","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T21:56:18.000Z","167","dqpnrnjv","8","dermnet","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.29110444777611194"
"true-sweep-46","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:52:44.000Z","108","dqpnrnjv","16","dermnet","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.2666166916541729"
"quiet-sweep-32","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:23:31.000Z","492","dqpnrnjv","16","dermnet","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.2596201899050475"
"iconic-sweep-51","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T23:02:35.000Z","864","dqpnrnjv","32","dermnet","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.23563218390804597"
"fine-sweep-31","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:21:34.000Z","112","dqpnrnjv","16","dermnet","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.22413793103448276"
"good-sweep-70","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T23:41:31.000Z","103","dqpnrnjv","32","dermnet","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.2193903048475762"
"elated-sweep-50","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:59:09.000Z","438","dqpnrnjv","32","dermnet","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.20964517741129435"
"divine-sweep-8","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T21:02:01.000Z","751","dqpnrnjv","8","dermnet","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.1729135432283858"
"worldly-sweep-49","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T22:57:27.000Z","101","dqpnrnjv","32","dermnet","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.1549225387306347"
"worldly-sweep-9","6ugyda26","finished","-","daniel-d-kang","","2022-10-05T21:06:19.000Z","1484","dqpnrnjv","8","dermnet","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.14642678660669664"
"worldly-sweep-27","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:11:20.000Z","930","dqpnrnjv","16","dermnet","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.14492753623188406"
"laced-sweep-26","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:03:25.000Z","472","dqpnrnjv","16","dermnet","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.13343328335832083"
"faithful-sweep-7","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T20:59:18.000Z","160","dqpnrnjv","8","dermnet","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.12168915542228884"
"rosy-sweep-3","a0hrp6z4","finished","-","daniel-d-kang","","2022-10-05T20:53:53.000Z","1577","dqpnrnjv","8","dermnet","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.09145427286356822"
"hopeful-sweep-25","fiqxvsbz","finished","-","daniel-d-kang","","2022-10-05T22:01:38.000Z","105","dqpnrnjv","16","dermnet","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.08820589705147426"
"genial-sweep-1","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T20:43:20.000Z","177","dqpnrnjv","8","dermnet","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.08445777111444278"
"feasible-sweep-2","po5gxpvw","finished","-","daniel-d-kang","","2022-10-05T20:46:19.000Z","774","dqpnrnjv","8","dermnet","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.08320839580209895"

==> figures/data/baselines/dermnet-fc-conv.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"polished-sweep-72","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T04:39:29.000Z","839","1qscpdau","32","dermnet","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.335832083958021"
"floral-sweep-71","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T04:32:10.000Z","436","1qscpdau","32","dermnet","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.31009495252373814"
"rose-sweep-70","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T04:30:28.000Z","99","1qscpdau","32","dermnet","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.2086456771614193"
"good-sweep-69","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T04:16:10.000Z","855","1qscpdau","32","dermnet","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.407296351824088"
"fluent-sweep-68","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T04:08:46.000Z","439","1qscpdau","32","dermnet","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.3843078460769615"
"breezy-sweep-67","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T04:07:06.000Z","99","1qscpdau","32","dermnet","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.32608695652173914"
"earthy-sweep-66","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T03:52:48.000Z","857","1qscpdau","32","dermnet","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.3773113443278361"
"kind-sweep-65","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T03:45:29.000Z","434","1qscpdau","32","dermnet","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3600699650174913"
"expert-sweep-64","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T03:43:47.000Z","98","1qscpdau","32","dermnet","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.30834582708645675"
"twilight-sweep-63","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T03:29:19.000Z","866","1qscpdau","32","dermnet","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4345327336331834"
"ruby-sweep-62","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T03:22:00.000Z","433","1qscpdau","32","dermnet","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.404047976011994"
"volcanic-sweep-61","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T03:20:18.000Z","99","1qscpdau","32","dermnet","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.36681659170414793"
"super-sweep-60","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T03:05:59.000Z","857","1qscpdau","32","dermnet","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.38555722138930537"
"royal-sweep-59","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:58:39.000Z","437","1qscpdau","32","dermnet","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3708145927036482"
"lyric-sweep-58","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:56:57.000Z","99","1qscpdau","32","dermnet","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.3428285857071464"
"scarlet-sweep-57","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:42:39.000Z","857","1qscpdau","32","dermnet","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.3968015992003998"
"fluent-sweep-56","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:35:20.000Z","435","1qscpdau","32","dermnet","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.3633183408295852"
"soft-sweep-55","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:33:37.000Z","100","1qscpdau","32","dermnet","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.31584207896051975"
"dazzling-sweep-54","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:19:09.000Z","863","1qscpdau","32","dermnet","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.4255372313843078"
"iconic-sweep-53","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:11:50.000Z","433","1qscpdau","32","dermnet","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3970514742628686"
"efficient-sweep-52","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T02:10:08.000Z","98","1qscpdau","32","dermnet","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.3598200899550225"
"giddy-sweep-51","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T01:55:46.000Z","860","1qscpdau","32","dermnet","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4527736131934033"
"dashing-sweep-50","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T01:48:22.000Z","443","1qscpdau","32","dermnet","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.4135432283858071"
"youthful-sweep-49","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T01:46:40.000Z","101","1qscpdau","32","dermnet","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.31959020489755124"
"iconic-sweep-48","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T01:31:11.000Z","927","1qscpdau","16","dermnet","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.34757621189405297"
"stellar-sweep-47","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T01:23:17.000Z","470","1qscpdau","16","dermnet","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3238380809595202"
"lilac-sweep-46","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T01:21:25.000Z","106","1qscpdau","16","dermnet","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.2631184407796102"
"elated-sweep-45","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T01:05:57.000Z","926","1qscpdau","16","dermnet","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.41104447776111946"
"upbeat-sweep-44","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:57:57.000Z","475","1qscpdau","16","dermnet","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.3808095952023988"
"frosty-sweep-43","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:56:05.000Z","107","1qscpdau","16","dermnet","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.33558220889555224"
"warm-sweep-42","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:40:20.000Z","941","1qscpdau","16","dermnet","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.38405797101449274"
"golden-sweep-41","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:32:21.000Z","478","1qscpdau","16","dermnet","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3695652173913043"
"solar-sweep-40","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:30:28.000Z","107","1qscpdau","16","dermnet","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.32983508245877063"
"fresh-sweep-39","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:14:47.000Z","936","1qscpdau","16","dermnet","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4332833583208396"
"still-sweep-38","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:06:53.000Z","471","1qscpdau","16","dermnet","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.3895552223888056"
"dark-sweep-37","hu6p3wco","finished","-","daniel-d-kang","","2022-10-07T00:05:06.000Z","106","1qscpdau","16","dermnet","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.3588205897051474"
"twilight-sweep-36","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T23:49:47.000Z","916","1qscpdau","16","dermnet","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.3888055972013993"
"legendary-sweep-35","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T23:41:48.000Z","475","1qscpdau","16","dermnet","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3715642178910545"
"polished-sweep-34","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T23:40:00.000Z","106","1qscpdau","16","dermnet","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.32908545727136435"
"distinctive-sweep-33","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T23:24:26.000Z","930","1qscpdau","16","dermnet","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.3988005997001499"
"polar-sweep-32","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T23:16:32.000Z","471","1qscpdau","16","dermnet","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.36681659170414793"
"tough-sweep-31","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T23:14:45.000Z","106","1qscpdau","16","dermnet","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.271864067966017"
"blooming-sweep-30","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T22:58:49.000Z","953","1qscpdau","16","dermnet","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.4395302348825587"
"charmed-sweep-29","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T22:50:59.000Z","468","1qscpdau","16","dermnet","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3950524737631184"
"unique-sweep-28","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T22:49:07.000Z","107","1qscpdau","16","dermnet","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.36431784107946025"
"swift-sweep-27","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T22:33:23.000Z","941","1qscpdau","16","dermnet","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.41104447776111946"
"quiet-sweep-26","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T22:25:23.000Z","477","1qscpdau","16","dermnet","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.39080459770114945"
"cerulean-sweep-25","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T22:23:30.000Z","108","1qscpdau","16","dermnet","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.2863568215892054"
"still-sweep-24","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T21:59:53.000Z","1415","1qscpdau","8","dermnet","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.3473263368315842"
"magic-sweep-23","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T21:48:04.000Z","704","1qscpdau","8","dermnet","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.32533733133433285"
"jumping-sweep-22","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T21:45:20.000Z","162","1qscpdau","8","dermnet","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.27261369315342326"
"woven-sweep-21","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T21:19:55.000Z","1524","1qscpdau","8","dermnet","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.39080459770114945"
"vibrant-sweep-20","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T21:07:04.000Z","768","1qscpdau","8","dermnet","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.3735632183908046"
"dutiful-sweep-19","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T21:04:16.000Z","166","1qscpdau","8","dermnet","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.3255872063968016"
"treasured-sweep-18","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T20:39:00.000Z","1511","1qscpdau","8","dermnet","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.37556221889055474"
"sage-sweep-17","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T20:26:09.000Z","766","1qscpdau","8","dermnet","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.35157421289355323"
"dark-sweep-16","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T20:23:20.000Z","167","1qscpdau","8","dermnet","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.3320839580209895"
"feasible-sweep-15","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T19:58:15.000Z","1499","1qscpdau","8","dermnet","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.4180409795102449"
"eager-sweep-14","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T19:45:56.000Z","736","1qscpdau","8","dermnet","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.38555722138930537"
"sweepy-sweep-13","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T19:43:17.000Z","153","1qscpdau","8","dermnet","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.3168415792103948"
"genial-sweep-12","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T19:19:09.000Z","1446","1qscpdau","8","dermnet","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.36281859070464767"
"solar-sweep-11","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T19:06:28.000Z","756","1qscpdau","8","dermnet","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.33833083458270863"
"bright-sweep-10","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T19:03:45.000Z","158","1qscpdau","8","dermnet","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.3015992003998001"
"ancient-sweep-9","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T18:40:43.000Z","1378","1qscpdau","8","dermnet","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.35907046476761617"
"morning-sweep-8","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T18:28:55.000Z","705","1qscpdau","8","dermnet","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.33233383308345826"
"fanciful-sweep-7","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T18:26:20.000Z","152","1qscpdau","8","dermnet","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.26361819090454774"
"earnest-sweep-6","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T18:02:32.000Z","1424","1qscpdau","8","dermnet","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.3928035982008995"
"chocolate-sweep-5","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T17:50:33.000Z","714","1qscpdau","8","dermnet","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.3740629685157421"
"giddy-sweep-4","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T17:47:54.000Z","153","1qscpdau","8","dermnet","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.31434282858570717"
"denim-sweep-3","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T17:23:11.000Z","1480","1qscpdau","8","dermnet","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.3468265867066467"
"balmy-sweep-2","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T17:11:15.000Z","712","1qscpdau","8","dermnet","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.3288355822088955"
"robust-sweep-1","hu6p3wco","finished","-","daniel-d-kang","","2022-10-06T17:08:42.000Z","149","1qscpdau","8","dermnet","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.2513743128435782"

==> figures/data/baselines/flowers-all.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"helpful-sweep-21","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:33:25.000Z","349","nyeg7ecd","8","flowers","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.900471621401854"
"hearty-sweep-30","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:01:18.000Z","301","nyeg7ecd","16","flowers","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.8951048951048951"
"rural-sweep-15","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:13:56.000Z","347","nyeg7ecd","8","flowers","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8872987477638641"
"different-sweep-63","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:34:09.000Z","316","nyeg7ecd","32","flowers","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8858350951374208"
"eager-sweep-39","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:16:02.000Z","317","nyeg7ecd","16","flowers","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8855098389982111"
"worthy-sweep-54","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:27:51.000Z","311","nyeg7ecd","32","flowers","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.8848593267197918"
"graceful-sweep-6","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:44:48.000Z","343","nyeg7ecd","8","flowers","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.8835583021629533"
"kind-sweep-45","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:21:24.000Z","330","nyeg7ecd","16","flowers","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8809562530492763"
"ancient-sweep-29","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:58:40.000Z","156","nyeg7ecd","16","flowers","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.87770369165718"
"ethereal-sweep-38","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:15:12.000Z","169","nyeg7ecd","16","flowers","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.8768905513091559"
"fresh-sweep-14","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:10:57.000Z","177","nyeg7ecd","8","flowers","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.8720117092210116"
"jolly-sweep-5","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:41:43.000Z","181","nyeg7ecd","8","flowers","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.8703854285249634"
"vibrant-sweep-12","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:04:13.000Z","349","nyeg7ecd","8","flowers","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8692470320377297"
"colorful-sweep-62","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:33:50.000Z","164","nyeg7ecd","32","flowers","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.8658318425760286"
"polar-sweep-60","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:32:55.000Z","322","nyeg7ecd","32","flowers","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8653439583672142"
"eternal-sweep-53","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:27:45.000Z","165","nyeg7ecd","32","flowers","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.8651813302976094"
"misty-sweep-36","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:15:06.000Z","324","nyeg7ecd","16","flowers","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8645308180191901"
"misty-sweep-20","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:30:21.000Z","179","nyeg7ecd","8","flowers","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.8573751829565783"
"rosy-sweep-57","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:30:17.000Z","307","nyeg7ecd","32","flowers","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8520084566596194"
"morning-sweep-69","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:39:14.000Z","305","nyeg7ecd","32","flowers","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8443649373881932"
"lunar-sweep-35","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:14:51.000Z","171","nyeg7ecd","16","flowers","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.8424134005529355"
"astral-sweep-18","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:23:43.000Z","344","nyeg7ecd","8","flowers","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8406244917872825"
"dainty-sweep-59","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:31:20.000Z","166","nyeg7ecd","32","flowers","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.8302162953325743"
"efficient-sweep-11","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:01:09.000Z","182","nyeg7ecd","8","flowers","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.8276142462188973"
"frosty-sweep-44","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:21:00.000Z","169","nyeg7ecd","16","flowers","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.822735404130753"
"silver-sweep-56","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:30:07.000Z","162","nyeg7ecd","32","flowers","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.821759635713124"
"deep-sweep-33","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:09:50.000Z","297","nyeg7ecd","16","flowers","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8152545129289316"
"feasible-sweep-42","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:18:37.000Z","330","nyeg7ecd","16","flowers","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8019190112213368"
"trim-sweep-51","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:25:06.000Z","309","nyeg7ecd","32","flowers","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.7986664498292405"
"quiet-sweep-32","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:07:07.000Z","158","nyeg7ecd","16","flowers","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.7760611481541714"
"genial-sweep-13","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:10:06.000Z","46","nyeg7ecd","8","flowers","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.773784355179704"
"dry-sweep-4","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:40:52.000Z","47","nyeg7ecd","8","flowers","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.7689055130915596"
"wild-sweep-28","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:57:54.000Z","42","nyeg7ecd","16","flowers","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.7542689868271264"
"young-sweep-50","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:24:57.000Z","165","nyeg7ecd","32","flowers","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.7510164254350301"
"vital-sweep-17","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:20:39.000Z","180","nyeg7ecd","8","flowers","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.7493901447389819"
"peachy-sweep-68","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:38:57.000Z","163","nyeg7ecd","32","flowers","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.7160513904699951"
"brisk-sweep-66","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:36:38.000Z","316","nyeg7ecd","32","flowers","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.7126362010082941"
"expert-sweep-37","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:15:11.000Z","46","nyeg7ecd","16","flowers","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.7087331273377785"
"fresh-sweep-55","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:29:21.000Z","45","nyeg7ecd","32","flowers","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.7006017238575378"
"silvery-sweep-41","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:18:06.000Z","169","nyeg7ecd","16","flowers","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.6693771344934135"
"woven-sweep-31","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:06:20.000Z","43","nyeg7ecd","16","flowers","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.6641730362660595"
"stellar-sweep-52","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:27:00.000Z","50","nyeg7ecd","32","flowers","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.6409172223125712"
"stoic-sweep-8","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:51:21.000Z","181","nyeg7ecd","8","flowers","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.592128801431127"
"colorful-sweep-49","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:24:09.000Z","45","nyeg7ecd","32","flowers","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.5802569523499757"
"fanciful-sweep-34","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:14:21.000Z","47","nyeg7ecd","16","flowers","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.561554724345422"
"jumping-sweep-24","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:43:13.000Z","353","nyeg7ecd","8","flowers","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.5500081314034803"
"divine-sweep-10","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:00:18.000Z","49","nyeg7ecd","8","flowers","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.537973654252724"
"smart-sweep-61","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:33:04.000Z","43","nyeg7ecd","32","flowers","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.5248007806147341"
"likely-sweep-65","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:36:13.000Z","163","nyeg7ecd","32","flowers","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.5150430964384453"
"atomic-sweep-19","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:29:30.000Z","46","nyeg7ecd","8","flowers","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.4590990404943893"
"bumbling-sweep-58","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:30:34.000Z","45","nyeg7ecd","32","flowers","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.4447877703691657"
"rich-sweep-48","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:23:53.000Z","324","nyeg7ecd","16","flowers","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.436656366888925"
"sunny-sweep-9","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:54:25.000Z","352","nyeg7ecd","8","flowers","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.407871198568873"
"royal-sweep-43","vin9kii4","finished","-","daniel-d-kang","","2022-10-06T08:20:32.000Z","46","nyeg7ecd","16","flowers","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.32704504797528056"
"celestial-sweep-23","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:40:09.000Z","181","nyeg7ecd","8","flowers","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.3010245568385103"
"polar-sweep-16","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:19:48.000Z","47","nyeg7ecd","8","flowers","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.24865831842576028"
"warm-sweep-7","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:50:35.000Z","45","nyeg7ecd","8","flowers","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.24377947633761587"
"toasty-sweep-72","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:41:46.000Z","288","nyeg7ecd","32","flowers","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.193039518620914"
"toasty-sweep-47","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:22:11.000Z","171","nyeg7ecd","16","flowers","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.14782891527077574"
"stoic-sweep-25","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:49:11.000Z","43","nyeg7ecd","16","flowers","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.1271751504309644"
"devout-sweep-26","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:49:58.000Z","158","nyeg7ecd","16","flowers","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.12603675394373068"
"rural-sweep-40","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:17:46.000Z","45","nyeg7ecd","16","flowers","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.12554886973491625"
"fluent-sweep-27","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:52:42.000Z","308","nyeg7ecd","16","flowers","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.124898357456497"
"generous-sweep-67","h32gp6r2","finished","-","daniel-d-kang","","2022-10-06T08:38:23.000Z","47","nyeg7ecd","32","flowers","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.09643844527565458"
"vocal-sweep-64","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:35:27.000Z","45","nyeg7ecd","32","flowers","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.07171897869572288"
"silvery-sweep-71","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:40:13.000Z","163","nyeg7ecd","32","flowers","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.05057732964709709"
"fluent-sweep-3","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:34:54.000Z","353","nyeg7ecd","8","flowers","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.029760936737680925"
"copper-sweep-1","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:30:52.000Z","50","nyeg7ecd","8","flowers","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.028134656041632785"
"comfy-sweep-22","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T07:39:18.000Z","48","nyeg7ecd","8","flowers","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.02439421044072207"
"proud-sweep-2","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T06:31:48.000Z","185","nyeg7ecd","8","flowers","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.02228004553585949"
"colorful-sweep-46","b7owtoup","finished","-","daniel-d-kang","","2022-10-06T08:21:25.000Z","44","nyeg7ecd","16","flowers","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.01756383151731989"
"stellar-sweep-70","1ogyk9p7","finished","-","daniel-d-kang","","2022-10-06T08:39:27.000Z","43","nyeg7ecd","32","flowers","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.013660757846804358"

==> figures/data/baselines/flowers-fc-conv.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"brisk-sweep-39","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:25:41.000Z","323","hfhsqvrm","16","flowers","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.863717677671166"
"prime-sweep-30","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:19:02.000Z","323","hfhsqvrm","16","flowers","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8625792811839323"
"fanciful-sweep-63","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:43:51.000Z","313","hfhsqvrm","32","flowers","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8604651162790697"
"radiant-sweep-54","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:37:11.000Z","313","hfhsqvrm","32","flowers","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8562367864693446"
"confused-sweep-15","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:06:15.000Z","361","hfhsqvrm","8","flowers","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8526589689380387"
"trim-sweep-60","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:42:01.000Z","313","hfhsqvrm","32","flowers","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8502195478939665"
"sweepy-sweep-29","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:17:56.000Z","170","hfhsqvrm","16","flowers","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.8485932671979184"
"unique-sweep-36","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:23:32.000Z","319","hfhsqvrm","16","flowers","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8482680110587087"
"honest-sweep-51","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:34:54.000Z","314","hfhsqvrm","32","flowers","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8482680110587087"
"playful-sweep-38","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:25:22.000Z","167","hfhsqvrm","16","flowers","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8481053829891039"
"gallant-sweep-21","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:11:01.000Z","357","hfhsqvrm","8","flowers","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8458285900146365"
"fragrant-sweep-6","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T04:59:09.000Z","362","hfhsqvrm","8","flowers","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8450154496666125"
"elated-sweep-35","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:22:53.000Z","167","hfhsqvrm","16","flowers","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.8433891689705644"
"gallant-sweep-53","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:36:17.000Z","163","hfhsqvrm","32","flowers","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.8411123759960969"
"logical-sweep-50","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:34:23.000Z","166","hfhsqvrm","32","flowers","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8399739795088632"
"vital-sweep-5","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T04:56:54.000Z","188","hfhsqvrm","8","flowers","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.8393234672304439"
"helpful-sweep-62","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:43:14.000Z","161","hfhsqvrm","32","flowers","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8393234672304439"
"fancy-sweep-12","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:03:13.000Z","358","hfhsqvrm","8","flowers","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8370466742559766"
"rare-sweep-14","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:06:04.000Z","190","hfhsqvrm","8","flowers","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8368840461863718"
"glorious-sweep-45","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:30:03.000Z","324","hfhsqvrm","16","flowers","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8263132216620589"
"expert-sweep-33","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:20:50.000Z","324","hfhsqvrm","16","flowers","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8241990567571963"
"dulcet-sweep-59","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:41:03.000Z","165","hfhsqvrm","32","flowers","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.823548544478777"
"glorious-sweep-57","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:39:16.000Z","320","hfhsqvrm","32","flowers","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8230606602699626"
"vivid-sweep-11","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:03:00.000Z","190","hfhsqvrm","8","flowers","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.8180191901122134"
"rich-sweep-56","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:39:06.000Z","168","hfhsqvrm","32","flowers","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8103756708407871"
"zany-sweep-26","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:16:09.000Z","169","hfhsqvrm","16","flowers","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8097251585623678"
"lilac-sweep-27","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:16:37.000Z","323","hfhsqvrm","16","flowers","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8090746462839487"
"glowing-sweep-8","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:00:04.000Z","185","hfhsqvrm","8","flowers","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8041958041958042"
"flowing-sweep-9","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:00:44.000Z","371","hfhsqvrm","8","flowers","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8024068954301512"
"tough-sweep-20","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:10:14.000Z","191","hfhsqvrm","8","flowers","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8020816392909416"
"glad-sweep-18","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:09:15.000Z","359","hfhsqvrm","8","flowers","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.7941128638803058"
"atomic-sweep-32","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:20:38.000Z","170","hfhsqvrm","16","flowers","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.7898845340705806"
"fragrant-sweep-49","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:33:37.000Z","44","hfhsqvrm","32","flowers","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.7850056919824362"
"clean-sweep-25","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:15:17.000Z","46","hfhsqvrm","16","flowers","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.7827288990079688"
"morning-sweep-69","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:48:13.000Z","305","hfhsqvrm","32","flowers","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.780777362172711"
"confused-sweep-42","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:28:15.000Z","318","hfhsqvrm","16","flowers","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.7752480078061473"
"warm-sweep-2","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T04:55:55.000Z","192","hfhsqvrm","8","flowers","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.770369165718003"
"pretty-sweep-3","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T04:56:01.000Z","363","hfhsqvrm","8","flowers","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.7687428850219548"
"crimson-sweep-44","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:29:45.000Z","171","hfhsqvrm","16","flowers","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.7625630183769718"
"scarlet-sweep-4","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T04:56:03.000Z","49","hfhsqvrm","8","flowers","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.7386566921450642"
"happy-sweep-13","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:05:12.000Z","49","hfhsqvrm","8","flowers","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.732802081639291"
"sage-sweep-17","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:07:52.000Z","187","hfhsqvrm","8","flowers","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.7150756220523662"
"ethereal-sweep-28","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:17:05.000Z","49","hfhsqvrm","16","flowers","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.7072694747113352"
"morning-sweep-1","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T04:54:58.000Z","51","hfhsqvrm","8","flowers","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.6848268011058709"
"robust-sweep-37","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:24:30.000Z","50","hfhsqvrm","16","flowers","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.6713286713286714"
"rural-sweep-66","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:45:58.000Z","306","hfhsqvrm","32","flowers","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.6653114327532932"
"eager-sweep-41","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:27:10.000Z","168","hfhsqvrm","16","flowers","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.6549032362985852"
"sunny-sweep-68","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:48:04.000Z","163","hfhsqvrm","32","flowers","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.6536022117417466"
"polar-sweep-55","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:38:25.000Z","45","hfhsqvrm","32","flowers","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.6503496503496503"
"polished-sweep-31","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:19:37.000Z","56","hfhsqvrm","16","flowers","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.6339242153195641"
"firm-sweep-52","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:35:31.000Z","43","hfhsqvrm","32","flowers","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.6243291592128801"
"jumping-sweep-7","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T04:59:48.000Z","51","hfhsqvrm","8","flowers","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.5922914295007319"
"faithful-sweep-61","7db3pirr","finished","-","daniel-d-kang","","2022-10-07T05:42:28.000Z","44","hfhsqvrm","32","flowers","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.535371605139047"
"curious-sweep-24","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:13:29.000Z","363","hfhsqvrm","8","flowers","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.5342332086518133"
"neat-sweep-10","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:02:09.000Z","49","hfhsqvrm","8","flowers","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.5265896893803871"
"dark-sweep-65","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:45:25.000Z","165","hfhsqvrm","32","flowers","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.5135794438120019"
"distinctive-sweep-34","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:22:02.000Z","46","hfhsqvrm","16","flowers","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.43812001951536833"
"icy-sweep-19","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:09:18.000Z","51","hfhsqvrm","8","flowers","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.4234834932509351"
"sweet-sweep-58","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:40:11.000Z","45","hfhsqvrm","32","flowers","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.4147015774922751"
"royal-sweep-48","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:32:39.000Z","324","hfhsqvrm","16","flowers","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.3535534233208652"
"fluent-sweep-43","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:28:54.000Z","45","hfhsqvrm","16","flowers","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.28606277443486744"
"peachy-sweep-23","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:13:23.000Z","190","hfhsqvrm","8","flowers","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.27906976744186046"
"firm-sweep-16","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:07:01.000Z","49","hfhsqvrm","8","flowers","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.2346723044397463"
"lunar-sweep-40","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:26:18.000Z","46","hfhsqvrm","16","flowers","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.14945519596682388"
"confused-sweep-72","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:50:53.000Z","301","hfhsqvrm","32","flowers","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.14538949422670353"
"snowy-sweep-47","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:32:00.000Z","172","hfhsqvrm","16","flowers","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.13611969425922915"
"resilient-sweep-67","tb4rrzaf","finished","-","daniel-d-kang","","2022-10-07T05:47:18.000Z","43","hfhsqvrm","32","flowers","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.09058383476988129"
"fresh-sweep-71","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:50:07.000Z","164","hfhsqvrm","32","flowers","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.04586111562855749"
"bright-sweep-64","0y7j6tit","finished","-","daniel-d-kang","","2022-10-07T05:44:38.000Z","46","hfhsqvrm","32","flowers","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.04212067002764677"
"deep-sweep-22","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:12:22.000Z","57","hfhsqvrm","8","flowers","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.022930557814278742"
"deft-sweep-46","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:31:09.000Z","45","hfhsqvrm","16","flowers","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.01805171572613433"
"different-sweep-70","8tc8sjph","finished","-","daniel-d-kang","","2022-10-07T05:49:11.000Z","50","hfhsqvrm","32","flowers","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.01284761749878029"

==> figures/data/baselines/xray-all.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"fearless-sweep-45","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:49:21.000Z","421","e20ntqd8","16","xray","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","1"
"likely-sweep-38","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:42:14.000Z","227","e20ntqd8","16","xray","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","1"
"cool-sweep-6","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:08:07.000Z","481","e20ntqd8","8","xray","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","1"
"ethereal-sweep-39","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:42:44.000Z","427","e20ntqd8","16","xray","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","1"
"fine-sweep-44","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:49:13.000Z","218","e20ntqd8","16","xray","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.875"
"dashing-sweep-5","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:06:58.000Z","247","e20ntqd8","8","xray","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.875"
"playful-sweep-12","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:15:28.000Z","469","e20ntqd8","8","xray","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.875"
"fancy-sweep-69","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T10:12:53.000Z","412","e20ntqd8","32","xray","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.875"
"classic-sweep-72","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T10:16:02.000Z","396","e20ntqd8","32","xray","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8125"
"amber-sweep-20","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:24:24.000Z","242","e20ntqd8","8","xray","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.8125"
"playful-sweep-21","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:25:00.000Z","477","e20ntqd8","8","xray","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8125"
"jolly-sweep-63","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T10:06:14.000Z","419","e20ntqd8","32","xray","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.8125"
"breezy-sweep-58","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T10:01:38.000Z","54","e20ntqd8","32","xray","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.8125"
"noble-sweep-13","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:16:12.000Z","59","e20ntqd8","8","xray","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.8125"
"worldly-sweep-17","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:20:55.000Z","242","e20ntqd8","8","xray","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.8125"
"stilted-sweep-60","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T10:04:33.000Z","413","e20ntqd8","32","xray","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8125"
"treasured-sweep-53","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:57:19.000Z","211","e20ntqd8","32","xray","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.8125"
"bumbling-sweep-66","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T10:09:34.000Z","420","e20ntqd8","32","xray","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8125"
"prime-sweep-24","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:28:29.000Z","473","e20ntqd8","8","xray","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8125"
"visionary-sweep-52","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:56:23.000Z","54","e20ntqd8","32","xray","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.8125"
"helpful-sweep-55","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:59:56.000Z","57","e20ntqd8","32","xray","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.8125"
"celestial-sweep-11","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:13:21.000Z","244","e20ntqd8","8","xray","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.8125"
"devout-sweep-18","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:21:24.000Z","472","e20ntqd8","8","xray","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.8125"
"quiet-sweep-37","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:41:13.000Z","56","e20ntqd8","16","xray","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.8125"
"fiery-sweep-48","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:52:52.000Z","421","e20ntqd8","16","xray","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.75"
"toasty-sweep-30","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:34:05.000Z","424","e20ntqd8","16","xray","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.75"
"dulcet-sweep-41","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:45:41.000Z","215","e20ntqd8","16","xray","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.75"
"lilac-sweep-65","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T10:09:13.000Z","214","e20ntqd8","32","xray","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.75"
"dauntless-sweep-10","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:12:14.000Z","63","e20ntqd8","8","xray","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.75"
"driven-sweep-42","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:46:04.000Z","425","e20ntqd8","16","xray","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.75"
"celestial-sweep-71","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T10:14:14.000Z","217","e20ntqd8","32","xray","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.75"
"scarlet-sweep-35","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:38:55.000Z","225","e20ntqd8","16","xray","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.75"
"peachy-sweep-62","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T10:05:54.000Z","217","e20ntqd8","32","xray","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.75"
"comfy-sweep-14","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:17:13.000Z","247","e20ntqd8","8","xray","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.75"
"likely-sweep-36","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:41:11.000Z","423","e20ntqd8","16","xray","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""all""]","0.75"
"comic-sweep-68","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T10:12:28.000Z","213","e20ntqd8","32","xray","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.75"
"daily-sweep-61","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T10:04:53.000Z","57","e20ntqd8","32","xray","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.75"
"crimson-sweep-9","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:11:41.000Z","484","e20ntqd8","8","xray","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.75"
"leafy-sweep-59","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T10:02:34.000Z","217","e20ntqd8","32","xray","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.75"
"cerulean-sweep-23","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:26:37.000Z","240","e20ntqd8","8","xray","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.75"
"amber-sweep-47","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:50:54.000Z","223","e20ntqd8","16","xray","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""all""]","0.75"
"vital-sweep-15","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:17:31.000Z","481","e20ntqd8","8","xray","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.6875"
"playful-sweep-8","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:11:08.000Z","256","e20ntqd8","8","xray","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6875"
"lunar-sweep-51","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:54:40.000Z","416","e20ntqd8","32","xray","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.6875"
"warm-sweep-50","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:54:10.000Z","218","e20ntqd8","32","xray","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6875"
"sweepy-sweep-22","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:25:35.000Z","60","e20ntqd8","8","xray","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.6875"
"easy-sweep-19","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:23:23.000Z","59","e20ntqd8","8","xray","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.6875"
"flowing-sweep-46","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:49:53.000Z","56","e20ntqd8","16","xray","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.6875"
"rosy-sweep-54","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:57:50.000Z","418","e20ntqd8","32","xray","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""all""]","0.6875"
"iconic-sweep-57","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T10:00:57.000Z","431","e20ntqd8","32","xray","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.6875"
"helpful-sweep-32","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:37:27.000Z","223","e20ntqd8","16","xray","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6875"
"valiant-sweep-33","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:37:42.000Z","419","e20ntqd8","16","xray","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.6875"
"revived-sweep-49","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:53:14.000Z","54","e20ntqd8","32","xray","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.6875"
"peachy-sweep-29","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:34:03.000Z","227","e20ntqd8","16","xray","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""all""]","0.6875"
"avid-sweep-34","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:37:53.000Z","56","e20ntqd8","16","xray","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.6875"
"sleek-sweep-56","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T10:00:54.000Z","214","e20ntqd8","32","xray","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.6875"
"eager-sweep-40","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:44:45.000Z","55","e20ntqd8","16","xray","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.625"
"icy-sweep-70","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T10:13:18.000Z","55","e20ntqd8","32","xray","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.625"
"confused-sweep-16","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:19:49.000Z","60","e20ntqd8","8","xray","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.625"
"efficient-sweep-43","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:48:16.000Z","54","e20ntqd8","16","xray","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.625"
"glowing-sweep-67","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T10:11:31.000Z","54","e20ntqd8","32","xray","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.625"
"peachy-sweep-2","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T08:58:05.000Z","254","e20ntqd8","8","xray","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.625"
"honest-sweep-28","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:33:00.000Z","56","e20ntqd8","16","xray","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.625"
"cerulean-sweep-31","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:36:24.000Z","57","e20ntqd8","16","xray","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.625"
"polished-sweep-64","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T10:08:12.000Z","56","e20ntqd8","32","xray","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""all""]","0.625"
"floral-sweep-27","049g7gdn","finished","-","daniel-d-kang","","2022-10-06T09:30:41.000Z","418","e20ntqd8","16","xray","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.5625"
"decent-sweep-7","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:10:35.000Z","62","e20ntqd8","8","xray","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.5625"
"eager-sweep-3","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T09:02:22.000Z","489","e20ntqd8","8","xray","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""all""]","0.5625"
"jumping-sweep-4","a7ucas86","finished","-","daniel-d-kang","","2022-10-06T09:05:51.000Z","64","e20ntqd8","8","xray","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""all""]","0.5625"
"usual-sweep-26","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:30:20.000Z","220","e20ntqd8","16","xray","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""all""]","0.5"
"wise-sweep-25","r3pbogbn","finished","-","daniel-d-kang","","2022-10-06T09:29:18.000Z","57","e20ntqd8","16","xray","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.5"
"legendary-sweep-1","00bdotpx","finished","-","daniel-d-kang","","2022-10-06T08:56:52.000Z","67","e20ntqd8","8","xray","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""all""]","0.5"

==> figures/data/baselines/xray-fc-conv.csv <==
"Name","Agent","State","Notes","User","Tags","Created","Runtime","Sweep","batch_size","dataset_name","lrs","momentums","num_epochs","which_params","acc"
"chocolate-sweep-57","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:55:22.000Z","414","7xaea655","32","xray","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","1"
"glad-sweep-27","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:25:11.000Z","426","7xaea655","16","xray","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.9375"
"fluent-sweep-25","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:23:37.000Z","56","7xaea655","16","xray","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.9375"
"legendary-sweep-12","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:48:22.000Z","487","7xaea655","8","xray","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.9375"
"whole-sweep-33","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:32:07.000Z","420","7xaea655","16","xray","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.9375"
"firm-sweep-2","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:03:23.000Z","249","7xaea655","8","xray","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.875"
"toasty-sweep-3","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:07:38.000Z","488","7xaea655","8","xray","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.875"
"woven-sweep-9","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:34:45.000Z","488","7xaea655","8","xray","[0.1,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.875"
"vital-sweep-21","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:19:22.000Z","462","7xaea655","8","xray","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.875"
"hardy-sweep-62","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:59:55.000Z","215","7xaea655","32","xray","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8125"
"breezy-sweep-30","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:28:19.000Z","426","7xaea655","16","xray","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8125"
"clean-sweep-15","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:01:54.000Z","492","7xaea655","8","xray","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.8125"
"prime-sweep-53","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:51:42.000Z","216","7xaea655","32","xray","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.8125"
"fiery-sweep-7","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:29:23.000Z","64","7xaea655","8","xray","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.8125"
"electric-sweep-60","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:58:50.000Z","415","7xaea655","32","xray","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8125"
"ruby-sweep-4","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:15:49.000Z","62","7xaea655","8","xray","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.8125"
"cool-sweep-26","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:24:39.000Z","218","7xaea655","16","xray","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8125"
"fallen-sweep-18","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:15:36.000Z","477","7xaea655","8","xray","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8125"
"whole-sweep-6","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:21:12.000Z","488","7xaea655","8","xray","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8125"
"crimson-sweep-20","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:19:21.000Z","238","7xaea655","8","xray","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.8125"
"confused-sweep-55","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:54:23.000Z","54","7xaea655","32","xray","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.8125"
"twilight-sweep-37","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:35:30.000Z","53","7xaea655","16","xray","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.8125"
"amber-sweep-11","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:44:06.000Z","252","7xaea655","8","xray","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.8125"
"volcanic-sweep-36","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:35:27.000Z","423","7xaea655","16","xray","[0.1,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.8125"
"sweet-sweep-17","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:11:16.000Z","257","7xaea655","8","xray","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.75"
"fresh-sweep-49","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:47:16.000Z","54","7xaea655","32","xray","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.75"
"devout-sweep-8","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:30:30.000Z","251","7xaea655","8","xray","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.75"
"ethereal-sweep-39","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:37:09.000Z","422","7xaea655","16","xray","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.75"
"pretty-sweep-38","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:36:26.000Z","214","7xaea655","16","xray","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.75"
"solar-sweep-61","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:58:59.000Z","53","7xaea655","32","xray","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.75"
"dry-sweep-1","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:02:16.000Z","64","7xaea655","8","xray","[0.1,0.01]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.75"
"revived-sweep-19","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:18:59.000Z","61","7xaea655","8","xray","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.75"
"apricot-sweep-63","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T08:00:35.000Z","415","7xaea655","32","xray","[0.01,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.75"
"daily-sweep-50","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:48:12.000Z","214","7xaea655","32","xray","[0.1,0.01]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.75"
"deft-sweep-14","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:57:38.000Z","250","7xaea655","8","xray","[0.01,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.75"
"quiet-sweep-32","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:31:50.000Z","216","7xaea655","16","xray","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.75"
"unique-sweep-5","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:16:55.000Z","254","7xaea655","8","xray","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.75"
"royal-sweep-42","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:40:10.000Z","419","7xaea655","16","xray","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.75"
"scarlet-sweep-45","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:43:47.000Z","415","7xaea655","16","xray","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.75"
"charmed-sweep-54","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:51:52.000Z","416","7xaea655","32","xray","[0.1,0.01]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.75"
"smooth-sweep-59","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:56:56.000Z","214","7xaea655","32","xray","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.75"
"winter-sweep-34","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:32:23.000Z","60","7xaea655","16","xray","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.75"
"still-sweep-43","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:42:36.000Z","58","7xaea655","16","xray","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.75"
"royal-sweep-23","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:21:06.000Z","243","7xaea655","8","xray","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.6875"
"flowing-sweep-16","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:10:09.000Z","64","7xaea655","8","xray","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.6875"
"hardy-sweep-13","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:56:32.000Z","64","7xaea655","8","xray","[0.01,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.6875"
"glamorous-sweep-41","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:40:06.000Z","219","7xaea655","16","xray","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.6875"
"logical-sweep-29","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:28:11.000Z","216","7xaea655","16","xray","[0.1,0.01]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.6875"
"dashing-sweep-69","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T08:06:54.000Z","414","7xaea655","32","xray","[0.001,0.001]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.6875"
"glamorous-sweep-44","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T07:43:37.000Z","216","7xaea655","16","xray","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.6875"
"stellar-sweep-66","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T08:03:35.000Z","414","7xaea655","32","xray","[0.01,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.6875"
"fresh-sweep-10","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T06:42:59.000Z","63","7xaea655","8","xray","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.6875"
"rosy-sweep-56","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:55:20.000Z","216","7xaea655","32","xray","[0.1,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.6875"
"genial-sweep-58","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:55:54.000Z","56","7xaea655","32","xray","[0.1,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.6875"
"deft-sweep-24","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:23:22.000Z","466","7xaea655","8","xray","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.6875"
"firm-sweep-35","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:33:24.000Z","221","7xaea655","16","xray","[0.1,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.6875"
"fearless-sweep-31","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:31:11.000Z","54","7xaea655","16","xray","[0.1,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.6875"
"charmed-sweep-51","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:48:50.000Z","420","7xaea655","32","xray","[0.1,0.01]","[0.9,0.9]","[10,10]","[""fc"",""fc_conv""]","0.6875"
"polar-sweep-22","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:20:05.000Z","60","7xaea655","8","xray","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.625"
"twilight-sweep-28","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:27:10.000Z","58","7xaea655","16","xray","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.625"
"visionary-sweep-71","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T08:08:35.000Z","213","7xaea655","32","xray","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.625"
"clear-sweep-47","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:45:10.000Z","218","7xaea655","16","xray","[0.001,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.625"
"ruby-sweep-72","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T08:10:25.000Z","394","7xaea655","32","xray","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.625"
"good-sweep-67","l8zyvvy2","finished","-","daniel-d-kang","","2022-10-07T08:05:48.000Z","61","7xaea655","32","xray","[0.001,0.001]","[0.9,0.9]","[1,1]","[""fc"",""fc_conv""]","0.625"
"stellar-sweep-65","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T08:03:16.000Z","210","7xaea655","32","xray","[0.01,0.001]","[0,0]","[5,5]","[""fc"",""fc_conv""]","0.625"
"olive-sweep-68","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T08:06:51.000Z","212","7xaea655","32","xray","[0.001,0.001]","[0.9,0.9]","[5,5]","[""fc"",""fc_conv""]","0.625"
"glad-sweep-48","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:47:14.000Z","426","7xaea655","16","xray","[0.001,0.001]","[0,0]","[10,10]","[""fc"",""fc_conv""]","0.625"
"snowy-sweep-70","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T08:07:34.000Z","56","7xaea655","32","xray","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.625"
"proud-sweep-46","y0rkj51s","finished","-","daniel-d-kang","","2022-10-07T07:44:14.000Z","54","7xaea655","16","xray","[0.001,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.625"
"vibrant-sweep-40","w1mpb360","finished","-","daniel-d-kang","","2022-10-07T07:39:09.000Z","55","7xaea655","16","xray","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.625"
"likely-sweep-52","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T07:50:46.000Z","54","7xaea655","32","xray","[0.1,0.01]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.625"
"trim-sweep-64","m5e7sk84","finished","-","daniel-d-kang","","2022-10-07T08:02:20.000Z","55","7xaea655","32","xray","[0.01,0.001]","[0,0]","[1,1]","[""fc"",""fc_conv""]","0.625"

==> figures/data/flowers.csv <==
Dataset,Epochs (1L),Epochs (2L),LR (1L),LR (2L),SF,Accuracies
Flowers,10,10,0.05,0.01,17,80.50089445
Flowers,10,10,0.05,0.01,21,80.33826638
Flowers,10,10,0.05,0.05,21,80.24068954
Flowers,10,10,0.01,0.001,21,80.19190112
Flowers,5,5,0.05,0.05,21,79.65522849
Flowers,5,5,0.01,0.001,21,79.54138884
Flowers,5,5,0.05,0.05,17,79.50886323
Flowers,5,5,0.05,0.01,21,78.93966499
Flowers,5,5,0.05,0.01,17,78.59814604
Flowers,10,10,0.01,0.01,21,78.59814604
Flowers,5,5,0.01,0.01,21,76.90681412
Flowers,1,1,0.01,0.001,21,76.09367377
Flowers,10,10,0.01,0.01,17,75.57326395
Flowers,10,10,0.01,0.001,17,74.84143763
Flowers,10,10,0.01,0.01,21,74.51618149
Flowers,5,5,0.01,0.01,21,74.12587413
Flowers,1,1,0.05,0.05,21,73.88193202
Flowers,5,5,0.01,0.001,17,73.52415027
Flowers,1,1,0.05,0.05,17,73.49162465
Flowers,10,10,0.01,0.001,21,73.42657343
Flowers,5,5,0.01,0.01,17,72.67848431
Flowers,5,5,0.01,0.001,21,72.48333062
Flowers,1,1,0.05,0.01,21,71.54008782
Flowers,1,1,0.05,0.01,17,71.08472922
Flowers,1,1,0.01,0.01,21,70.28785168
Flowers,1,1,0.01,0.01,17,70.14148642
Flowers,5,5,0.001,0.001,21,69.81623028
Flowers,10,10,0.001,0.001,21,69.13319239
Flowers,10,10,0.001,0.001,17,69.01935274
Flowers,1,1,0.01,0.001,21,68.56399415
Flowers,1,1,0.01,0.001,17,66.92145064
Flowers,5,5,0.001,0.001,17,65.4090096
Flowers,1,1,0.001,0.001,21,63.40868434
Flowers,10,10,0.01,0.005,17,62.54675557
Flowers,5,5,0.01,0.005,21,61.76614084
Flowers,10,10,0.01,0.005,21,61.40835908
Flowers,1,1,0.001,0.001,17,59.79834119
Flowers,5,5,0.01,0.005,17,59.70076435
Flowers,1,1,0.01,0.01,21,59.14782892
Flowers,1,1,0.01,0.005,21,51.32541877
Flowers,1,1,0.01,0.005,17,49.2925679
